Effects of Residual Chirp Rate on DAFT-s-AFDM Uplink Performance

Affine frequency division multiplexing (AFDM) is robust to doubly dispersive channels in high-mobility 6G systems but, like orthogonal frequency division multiplexing (OFDM), suffers from a high peak-to-average power ratio (PAPR). Spreading with a discrete affine Fourier transform (DAFT) yields DAFT-s-AFDM, whose precoder and modulator chirps can be chosen independently. For a single user with zero-offset localized allocation, we show that these two chirps merge into a single residual chirp whose rate, with the other two chirp rates fixed, alone determines their effect. At the transmitter, this rate defines a circulant spreading kernel whose fourth moment quantifies the envelope fluctuation; symmetries reduce its characterization to rates in [0, 1/4]. At a linear minimum mean-square error (MMSE) receiver, the residual chirp redistributes the mean- square error across symbols without changing its total; under a Gaussian approximation, a more uniform per-symbol error lowers the uncoded bit error rate (BER). In uncoded QPSK simulations, a zero rate yields the lowest PAPR, whereas a generic rate reduces the signal-to-noise ratio required for a BER of $10^{-3}$ by 4.4 dB at a 3.33 dB PAPR cost (exceedance probability $10^{-3}$);a rate of 1/3 captures 2.8 dB of this gain for only 0.88 dB of that cost.

==> data/fig2_BER_data.csv <==
SNR_dB,beta_0,beta_1_3,beta_1_4,beta_1_6,beta_1_16,beta_1_golden,beta_pi,AFDM,DFT_s_OFDM
0,0.1878144921875,0.1870774609375,0.1873314453125,0.1870759375,0.18691765625,0.1866640234375,0.1866863671875,0.1868347265625,0.1910658203125
2,0.1403669140625,0.1394090234375,0.1399723046875,0.139514375,0.1393480859375,0.139291328125,0.1392061328125,0.1391485546875,0.1446208984375
4,0.0967879296875,0.0949360546875,0.0957883203125,0.0949968359375,0.0945487109375,0.094317109375,0.094372265625,0.094423359375,0.1019445703125
6,0.0607839453125,0.0573636328125,0.0585006640625,0.0572904296875,0.0561720703125,0.0559750390625,0.0558416796875,0.05609265625,0.066726171875
8,0.0351095703125,0.030088046875,0.0317330859375,0.0301317578125,0.0283521875,0.02775546875,0.0278254296875,0.0280211328125,0.040417421875
10,0.01873703125,0.01360296875,0.0151784375,0.0136369921875,0.0115969921875,0.0109584765625,0.01094125,0.0112416015625,0.0230525390625
12,0.00944453125,0.0054026953125,0.006660546875,0.005406953125,0.0038435546875,0.0033303125,0.0033334375,0.003566015625,0.012486328125
14,0.004547109375,0.00196984375,0.0027341015625,0.001987265625,0.0010695703125,0.0008133203125,0.0008187109375,0.0009063671875,0.0065123046875
16,0.0021273828125,0.0007459375,0.001128671875,0.0007365234375,0.000295078125,0.000200703125,0.0002056640625,0.0002191015625,0.0034152734375
18,0.0010553125,0.00029515625,0.00049765625,0.0003030859375,9.7578125e-05,6.67578125e-05,6.5859375e-05,6.8046875e-05,0.00183578125
20,0.0005119140625,0.0001283203125,0.0002221875,0.0001272265625,3.22265625e-05,2.12109375e-05,2.0703125e-05,2.23046875e-05,0.001014296875


==> data/fig3_PAPR_data.csv <==
papr_dB,beta_0,beta_1_3,beta_1_4,beta_1_6,beta_1_16,beta_1_golden,beta_pi,AFDM,DFT_s_OFDM
3,1,1,1,1,1,1,1,1,1
3.05,1,1,1,1,1,1,1,1,1
3.1,1,1,1,1,1,1,1,1,1
3.15,1,1,1,1,1,1,1,1,1
3.2,1,1,1,1,1,1,1,1,1
3.25,1,1,1,1,1,1,1,1,1
3.3,1,1,1,1,1,1,1,1,1
3.35,1,1,1,1,1,1,1,1,1
3.4,1,1,1,1,1,1,1,1,1
3.45,1,1,1,1,1,1,1,1,1
3.5,1,1,1,1,1,1,1,1,1
3.55,1,1,1,1,1,1,1,1,1
3.6,1,1,1,1,1,1,1,1,1
3.65,1,1,1,1,1,1,1,1,1
3.7,0.999998,1,1,1,1,1,1,1,0.999998
3.75,0.999992,1,1,1,1,1,1,1,0.999992
3.8,0.999988,1,1,1,1,1,1,1,0.999988
3.85,0.99997,1,1,1,1,1,1,1,0.99997
3.9,0.999944,1,1,1,1,1,1,1,0.999944
3.95,0.999892,1,1,1,1,1,1,1,0.999892
4,0.999817,1,1,1,1,1,1,1,0.999817
4.05,0.999712,1,1,1,1,1,1,1,0.999712
4.1,0.999548,1,1,1,1,1,1,1,0.999548
4.15,0.999282,1,1,1,1,1,1,1,0.999282
4.2,0.9989,1,1,1,1,1,1,1,0.9989
4.25,0.998373,1,1,1,1,1,1,1,0.998373
4.3,0.997621,1,1,1,1,1,1,1,0.997621
4.35,0.99659,1,0.999999,1,1,1,1,1,0.99659
4.4,0.995117,1,0.999996,1,1,1,1,1,0.995117
4.45,0.993107,1,0.999994,1,1,1,1,1,0.993107
4.5,0.990496,1,0.999981,1,1,1,1,1,0.990496
4.55,0.987034,1,0.999963,1,1,1,1,1,0.987034
4.6,0.982553,1,0.999934,1,1,1,1,1,0.982553
4.65,0.977032,1,0.999898,1,1,1,1,1,0.977032
4.7,0.970428,1,0.999832,1,1,1,1,1,0.970428
4.75,0.962339,1,0.999709,0.999999,1,1,1,1,0.962339
4.8,0.952503,1,0.999555,0.999999,1,1,1,1,0.952503
4.85,0.940931,0.999998,0.999278,0.999999,1,1,1,1,0.940931
4.9,0.927567,0.999997,0.998884,0.999997,1,1,1,1,0.927567
4.95,0.91211,0.999996,0.99838,0.999995,0.999999,1,1,1,0.91211
5,0.8945,0.99999,0.997712,0.999992,0.999999,1,1,1,0.8945
5.05,0.874821,0.999977,0.996702,0.999985,0.999999,1,1,1,0.874821
5.1,0.853011,0.999965,0.995306,0.999969,0.999999,1,1,1,0.853011
5.15,0.829302,0.999935,0.993632,0.999943,0.999996,1,1,1,0.829302
5.2,0.803148,0.99989,0.99134,0.999893,0.999994,1,1,0.999999,0.803148
5.25,0.775243,0.999794,0.988421,0.999817,0.999988,1,1,0.999999,0.775243
5.3,0.746039,0.999669,0.98479,0.999695,0.999981,0.999997,0.999997,0.999998,0.746039
5.35,0.714981,0.999465,0.98021,0.999504,0.99997,0.999993,0.999996,0.999995,0.714981
5.4,0.682522,0.999184,0.974651,0.999204,0.999938,0.99999,0.999996,0.999995,0.682522
5.45,0.649085,0.998753,0.96789,0.998738,0.999908,0.999988,0.999994,0.999992,0.649085
5.5,0.615272,0.998081,0.959751,0.998016,0.999866,0.999978,0.999988,0.999986,0.615272
5.55,0.580917,0.997113,0.950264,0.996995,0.999782,0.999964,0.99998,0.999977,0.580917
5.6,0.545942,0.995704,0.939501,0.995543,0.999678,0.999938,0.999959,0.999959,0.545942
5.65,0.511054,0.993788,0.92699,0.993644,0.99953,0.999909,0.999925,0.999937,0.511054
5.7,0.476403,0.991207,0.912719,0.991022,0.999258,0.999862,0.99987,0.999893,0.476403
5.75,0.442601,0.987808,0.896649,0.987516,0.998976,0.999786,0.999804,0.999846,0.442601
5.8,0.409469,0.983212,0.878868,0.982931,0.998518,0.999698,0.999708,0.999751,0.409469
5.85,0.377187,0.977467,0.859345,0.977108,0.998028,0.999534,0.999585,0.999637,0.377187
5.9,0.34644,0.970163,0.838297,0.969823,0.99716,0.999311,0.999376,0.999432,0.34644
5.95,0.316976,0.961113,0.81557,0.960507,0.996316,0.999017,0.999082,0.99917,0.316976
6,0.28859,0.949981,0.791304,0.949234,0.994498,0.99864,0.998732,0.998804,0.28859
6.05,0.261515,0.936585,0.765386,0.935903,0.992803,0.998119,0.998173,0.998353,0.261515
6.1,0.236208,0.921042,0.738408,0.920645,0.990819,0.997374,0.997526,0.997683,0.236208
6.15,0.212592,0.902889,0.710489,0.90264,0.988077,0.996464,0.996623,0.99685,0.212592
6.2,0.190464,0.882039,0.681055,0.88164,0.985,0.995231,0.995523,0.995738,0.190464
6.25,0.169942,0.858404,0.651033,0.858133,0.981626,0.993755,0.994078,0.994336,0.169942
6.3,0.151179,0.832448,0.62082,0.832222,0.977932,0.991868,0.992282,0.992603,0.151179
6.35,0.133812,0.804059,0.590272,0.803566,0.973797,0.989569,0.990064,0.990417,0.133812
6.4,0.118027,0.772955,0.559679,0.772344,0.966883,0.986699,0.9874,0.987809,0.118027
6.45,0.103793,0.73991,0.528814,0.739551,0.960881,0.983199,0.984145,0.984679,0.103793
6.5,0.090903,0.704711,0.498171,0.704643,0.954516,0.979109,0.980164,0.980903,0.090903
6.55,0.079269,0.667887,0.468449,0.667983,0.94078,0.974315,0.975436,0.97648,0.079269
6.6,0.068893,0.630265,0.438824,0.630278,0.930818,0.9686,0.969924,0.971186,0.068893
6.65,0.059563,0.591581,0.41025,0.591424,0.919972,0.962063,0.963528,0.965144,0.059563
6.7,0.051251,0.552528,0.382507,0.552043,0.904826,0.954681,0.95632,0.958082,0.051251
6.75,0.043932,0.513486,0.355656,0.512895,0.891106,0.946183,0.948094,0.949915,0.043932
6.8,0.03748,0.474796,0.329568,0.473963,0.876869,0.936585,0.938557,0.940733,0.03748
6.85,0.031903,0.436506,0.304779,0.435933,0.850441,0.925892,0.927966,0.930635,0.031903
6.9,0.027054,0.399461,0.281146,0.398971,0.831262,0.914059,0.916344,0.919276,0.027054
6.95,0.022724,0.363627,0.258613,0.363495,0.803863,0.901104,0.903381,0.906669,0.022724
7,0.01901,0.32943,0.23734,0.329052,0.780791,0.886808,0.889248,0.893015,0.01901
7.05,0.01596,0.2965,0.217486,0.296736,0.757398,0.871344,0.873749,0.878148,0.01596
7.1,0.013177,0.265927,0.19869,0.26577,0.733713,0.854919,0.857511,0.861726,0.013177
7.15,0.010907,0.237307,0.180846,0.237604,0.709619,0.837282,0.84001,0.844522,0.010907
7.2,0.00891399999999998,0.211022,0.164368,0.210869,0.685586,0.818485,0.821282,0.826498,0.00891399999999998
7.25,0.00728200000000001,0.186506,0.149041,0.186511,0.662139,0.798301,0.801526,0.807067,0.00728200000000001
7.3,0.00591900000000001,0.16395,0.134746,0.163867,0.631413,0.777318,0.780985,0.786804,0.00591900000000001
7.35,0.00476500000000002,0.14328,0.121557,0.143145,0.607069,0.755893,0.759254,0.765605,0.00476500000000002
7.4,0.00380100000000005,0.124777,0.10922,0.124643,0.583331,0.733319,0.736894,0.74347,0.00380100000000005
7.45,0.00307199999999996,0.10795,0.09822,0.108058,0.55933,0.710239,0.713723,0.720712,0.00307199999999996
7.5,0.00241800000000003,0.092923,0.0879529999999999,0.093099,0.523845,0.68653,0.69005,0.697134,0.00241800000000003
7.55,0.00192400000000004,0.0794820000000001,0.078596,0.079867,0.487309,0.662279,0.665916,0.673192,0.00192400000000004
7.6,0.00151500000000004,0.067871,0.070082,0.0682160000000001,0.459649,0.637822,0.641404,0.648784,0.00151500000000004
7.65,0.00119100000000005,0.057809,0.06246,0.057949,0.43267,0.612646,0.616518,0.623719,0.00119100000000005
7.7,0.00092099999999995,0.048883,0.0554750000000001,0.049006,0.406537,0.587849,0.591727,0.598746,0.00092099999999995
7.75,0.000723999999999947,0.040986,0.049108,0.041187,0.38134,0.562546,0.56672,0.573631,0.000723999999999947
7.8,0.000550999999999968,0.034267,0.043474,0.034401,0.357517,0.537605,0.541892,0.548994,0.000550999999999968
7.85,0.000418000000000029,0.028431,0.038227,0.028622,0.334837,0.512567,0.517061,0.52408,0.000418000000000029
7.9,0.000307999999999975,0.023378,0.033609,0.0236229999999999,0.313275,0.487793,0.492411,0.499337,0.000307999999999975
7.95,0.00023799999999996,0.01919,0.02949,0.019471,0.293298,0.46344,0.468183,0.475231,0.00023799999999996
8,0.000176999999999983,0.015774,0.025741,0.01591,0.274887,0.439286,0.44425,0.451208,0.000176999999999983
8.05,0.000140999999999947,0.012869,0.022443,0.012857,0.257629,0.415905,0.420769,0.427684,0.000140999999999947
8.1,9.40000000000385e-05,0.010401,0.019434,0.010359,0.225606,0.392767,0.398113,0.404576,9.40000000000385e-05
8.15,7.00000000000145e-05,0.00832500000000003,0.01688,0.00832299999999997,0.207236,0.370408,0.375801,0.38215,7.00000000000145e-05
8.2,5.50000000000272e-05,0.00665499999999997,0.014598,0.006606,0.190011,0.348784,0.354159,0.360195,5.50000000000272e-05
8.25,3.90000000000112e-05,0.00527100000000003,0.012527,0.00525900000000001,0.173881,0.327696,0.333259,0.339015,3.90000000000112e-05
8.3,2.50000000000528e-05,0.00410100000000002,0.0107390000000001,0.00412000000000001,0.15857,0.307488,0.312801,0.318556,2.50000000000528e-05
8.35,1.49999999999872e-05,0.00318499999999999,0.00917999999999997,0.00318099999999999,0.14438,0.288082,0.293232,0.298982,1.49999999999872e-05
8.4,9.00000000003676e-06,0.00246599999999997,0.00786600000000004,0.00244100000000003,0.131397,0.269388,0.274444,0.279822,9.00000000003676e-06
8.45,5.00000000003276e-06,0.00192000000000003,0.00670499999999996,0.001861,0.119628,0.251821,0.256501,0.261862,5.00000000003276e-06
8.5,2.99999999997524e-06,0.00146299999999999,0.00568900000000006,0.00142100000000001,0.108662,0.23472,0.239045,0.244343,2.99999999997524e-06
8.55,2.99999999997524e-06,0.00108699999999995,0.00477399999999994,0.00107599999999997,0.09894,0.218506,0.222604,0.227485,2.99999999997524e-06
8.6,1.99999999994649e-06,0.00081500000000001,0.004023,0.000804000000000027,0.089782,0.202982,0.206719,0.211597,1.99999999994649e-06
8.65,1.99999999994649e-06,0.000616999999999979,0.00335700000000005,0.000592000000000037,0.081547,0.188268,0.191902,0.196773,1.99999999994649e-06
8.7,1.00000000002876e-06,0.000437000000000021,0.00280000000000002,0.000418999999999947,0.074135,0.174132,0.177658,0.182495,1.00000000002876e-06
8.75,1.00000000002876e-06,0.00032500000000002,0.00234800000000002,0.00029800000000002,0.06746,0.16105,0.164189,0.169053,1.00000000002876e-06
8.8,0,0.00023799999999996,0.00193500000000002,0.000225000000000031,0.061347,0.148686,0.151627,0.156327,0
8.85,0,0.000168999999999975,0.00158899999999995,0.000155000000000016,0.055803,0.137011,0.139856,0.144496,0
8.9,0,0.000121999999999955,0.00133000000000005,0.000102999999999964,0.048007,0.1262,0.128939,0.133347,0
8.95,0,8.7999999999977e-05,0.00107199999999996,6.30000000000353e-05,0.042802,0.116074,0.118562,0.122627,0
9,0,6.3999999999953e-05,0.000871999999999984,4.09999999999577e-05,0.038039,0.106635,0.108857,0.112771,0
9.05,0,4.000000000004e-05,0.000689000000000051,2.19999999999665e-05,0.03382,0.097677,0.0999139999999999,0.103524,0
9.1,0,2.89999999999457e-05,0.000547999999999993,1.39999999999585e-05,0.029844,0.0894239999999999,0.0914160000000001,0.094851,0
9.15,0,1.6000000000016e-05,0.000434000000000045,1.39999999999585e-05,0.026307,0.081543,0.083624,0.086913,0
9.2,0,9.99999999995449e-06,0.000342999999999982,9.99999999995449e-06,0.023108,0.074392,0.076383,0.079466,0
9.25,0,8.000000000008e-06,0.000279000000000029,2.99999999997524e-06,0.020343,0.067792,0.069703,0.072547,0
9.3,0,6.99999999997925e-06,0.000214999999999965,1.99999999994649e-06,0.017914,0.061662,0.063544,0.066197,0
9.35,0,5.99999999995049e-06,0.000171000000000032,0,0.015798,0.055921,0.057609,0.060253,0
9.4,0,1.99999999994649e-06,0.000125000000000042,0,0.013868,0.050806,0.052337,0.054682,0
9.45,0,1.99999999994649e-06,9.49999999999562e-05,0,0.012216,0.045963,0.047477,0.049678,0
9.5,0,1.99999999994649e-06,7.29999999999897e-05,0,0.010729,0.041563,0.042887,0.045077,0
9.55,0,1.00000000002876e-06,5.29999999999697e-05,0,0.00943799999999995,0.037605,0.038764,0.040861,0
9.6,0,0,4.09999999999577e-05,0,0.008274,0.033841,0.035069,0.036917,0
9.65,0,0,3.10000000000032e-05,0,0.00723300000000004,0.030477,0.0316149999999999,0.033415,0
9.7,0,0,1.89999999999912e-05,0,0.00629900000000005,0.027261,0.02841,0.03003,0
9.75,0,0,1.39999999999585e-05,0,0.00544599999999995,0.024499,0.0254490000000001,0.027054,0
9.8,0,0,1.09999999999832e-05,0,0.00474699999999995,0.0219200000000001,0.022903,0.024312,0
9.85,0,0,8.000000000008e-06,0,0.00409800000000005,0.019618,0.0205920000000001,0.0217540000000001,0
9.9,0,0,5.00000000003276e-06,0,0.00354399999999999,0.017518,0.018448,0.019493,0
9.95,0,0,2.99999999997524e-06,0,0.00306399999999996,0.015644,0.016495,0.017428,0
10,0,0,1.99999999994649e-06,0,0.00265199999999999,0.013946,0.014753,0.015606,0
10.05,0,0,1.99999999994649e-06,0,0.00224299999999999,0.012332,0.013138,0.013886,0
10.1,0,0,1.00000000002876e-06,0,0.00192999999999999,0.010948,0.011669,0.012391,0
10.15,0,0,0,0,0.00165499999999996,0.00970199999999999,0.010394,0.010991,0
10.2,0,0,0,0,0.00139299999999998,0.00862300000000005,0.00925799999999999,0.00984499999999999,0
10.25,0,0,0,0,0.00118499999999999,0.00757799999999997,0.00819599999999998,0.00877600000000001,0
10.3,0,0,0,0,0.000985000000000014,0.00669699999999995,0.00722900000000004,0.00780099999999995,0
10.35,0,0,0,0,0.000834000000000001,0.00590900000000005,0.00638899999999998,0.00692000000000004,0
10.4,0,0,0,0,0.000707000000000013,0.005158,0.005606,0.00609700000000002,0
10.45,0,0,0,0,0.000599000000000016,0.00455799999999995,0.00488200000000005,0.005359,0
10.5,0,0,0,0,0.000499000000000027,0.00395900000000005,0.00430399999999997,0.00474600000000003,0
10.55,0,0,0,0,0.000426000000000037,0.00346000000000002,0.00376299999999996,0.00415500000000002,0
10.6,0,0,0,0,0.000338999999999978,0.00301099999999999,0.00329299999999999,0.00363800000000003,0
10.65,0,0,0,0,0.000288999999999984,0.00260499999999997,0.00286399999999998,0.00317599999999996,0
10.7,0,0,0,0,0.000244000000000022,0.00227599999999994,0.00249500000000002,0.00280199999999997,0
10.75,0,0,0,0,0.00019199999999997,0.001996,0.00220799999999999,0.00244,0
10.8,0,0,0,0,0.000160000000000049,0.00175899999999996,0.001888,0.00210999999999995,0
10.85,0,0,0,0,0.000122999999999984,0.00154399999999999,0.00160800000000005,0.00182899999999997,0
10.9,0,0,0,0,9.49999999999562e-05,0.00134100000000004,0.00136899999999995,0.001583,0
10.95,0,0,0,0,8.20000000000265e-05,0.00114999999999998,0.00118499999999999,0.00136000000000003,0
11,0,0,0,0,7.1999999999961e-05,0.000985000000000014,0.00102500000000005,0.00119199999999997,0
11.05,0,0,0,0,5.9999999999949e-05,0.000850000000000017,0.000882999999999967,0.00102400000000002,0
11.1,0,0,0,0,4.8000000000048e-05,0.000731999999999955,0.000770999999999966,0.000886999999999971,0
11.15,0,0,0,0,4.4000000000044e-05,0.000631000000000048,0.00065599999999999,0.000775999999999999,0
11.2,0,0,0,0,3.2000000000032e-05,0.000539999999999985,0.000569999999999959,0.000669999999999948,0
11.25,0,0,0,0,2.69999999999992e-05,0.000461999999999962,0.00049699999999997,0.000573000000000046,0
11.3,0,0,0,0,2.10000000000488e-05,0.000391999999999948,0.000422000000000033,0.000493999999999994,0
11.35,0,0,0,0,2.10000000000488e-05,0.000322999999999962,0.000357000000000052,0.000421000000000005,0
11.4,0,0,0,0,1.79999999999625e-05,0.000276999999999972,0.000306999999999946,0.000360999999999945,0
11.45,0,0,0,0,1.39999999999585e-05,0.00023200000000001,0.000260000000000038,0.000302000000000024,0
11.5,0,0,0,0,1.30000000000408e-05,0.000202999999999953,0.000218000000000051,0.000246999999999997,0
11.55,0,0,0,0,1.30000000000408e-05,0.000160999999999967,0.000191000000000052,0.000206000000000039,0
11.6,0,0,0,0,1.09999999999832e-05,0.000140999999999947,0.000161999999999995,0.000170000000000003,0
11.65,0,0,0,0,5.00000000003276e-06,0.000121000000000038,0.000133999999999967,0.000144999999999951,0
11.7,0,0,0,0,1.99999999994649e-06,0.000103999999999993,0.000110999999999972,0.000120000000000009,0
11.75,0,0,0,0,1.99999999994649e-06,9.1999999999981e-05,8.69999999999482e-05,0.000105000000000022,0
11.8,0,0,0,0,1.99999999994649e-06,7.90000000000513e-05,7.40000000000185e-05,8.90000000000057e-05,0
11.85,0,0,0,0,1.99999999994649e-06,6.30000000000353e-05,5.5999999999945e-05,7.90000000000513e-05,0
11.9,0,0,0,0,1.99999999994649e-06,4.99999999999945e-05,4.30000000000152e-05,6.70000000000393e-05,0
11.95,0,0,0,0,1.99999999994649e-06,4.09999999999577e-05,3.69999999999537e-05,5.90000000000312e-05,0
12,0,0,0,0,1.99999999994649e-06,3.69999999999537e-05,3.50000000000072e-05,5.29999999999697e-05,0


==> data/sim_BER_data.csv <==
SNR_dB,beta_0,beta_1_3,beta_1_4,beta_1_6,beta_1_16,beta_1_golden,beta_pi
0,0.17718671875,0.176835,0.17708578125,0.17691875,0.17620359375,0.1765990625,0.17659984375
4,0.0813146875,0.07975109375,0.0801765625,0.07981640625,0.079191875,0.079173125,0.0792440625
8,0.0220384375,0.01841859375,0.019420625,0.0183753125,0.0168078125,0.01673046875,0.01673421875
12,0.0039928125,0.00179515625,0.00244109375,0.00182078125,0.00101640625,0.000973125,0.00097078125
16,0.0006825,0.00014640625,0.00028109375,0.00015453125,3.0625e-05,1.984375e-05,2.609375e-05
20,0.00010796875,1.25e-05,4.09375e-05,1.34375e-05,7.8125e-07,7.8125e-07,3.125e-07


==> data/sim_PAPR_data.csv <==
papr_dB,beta_0,beta_1_3,beta_1_4,beta_1_6,beta_1_16,beta_1_golden,beta_pi
0,1,1,1,1,1,1,1
0.05,1,1,1,1,1,1,1
0.1,1,1,1,1,1,1,1
0.15,1,1,1,1,1,1,1
0.2,1,1,1,1,1,1,1
0.25,1,1,1,1,1,1,1
0.3,1,1,1,1,1,1,1
0.35,1,1,1,1,1,1,1
0.4,1,1,1,1,1,1,1
0.45,1,1,1,1,1,1,1
0.5,1,1,1,1,1,1,1
0.55,1,1,1,1,1,1,1
0.6,1,1,1,1,1,1,1
0.65,1,1,1,1,1,1,1
0.7,1,1,1,1,1,1,1
0.75,1,1,1,1,1,1,1
0.8,1,1,1,1,1,1,1
0.85,1,1,1,1,1,1,1
0.9,1,1,1,1,1,1,1
0.95,1,1,1,1,1,1,1
1,1,1,1,1,1,1,1
1.05,1,1,1,1,1,1,1
1.1,1,1,1,1,1,1,1
1.15,1,1,1,1,1,1,1
1.2,1,1,1,1,1,1,1
1.25,1,1,1,1,1,1,1
1.3,1,1,1,1,1,1,1
1.35,1,1,1,1,1,1,1
1.4,1,1,1,1,1,1,1
1.45,1,1,1,1,1,1,1
1.5,1,1,1,1,1,1,1
1.55,1,1,1,1,1,1,1
1.6,1,1,1,1,1,1,1
1.65,1,1,1,1,1,1,1
1.7,1,1,1,1,1,1,1
1.75,1,1,1,1,1,1,1
1.8,1,1,1,1,1,1,1
1.85,1,1,1,1,1,1,1
1.9,1,1,1,1,1,1,1
1.95,1,1,1,1,1,1,1
2,1,1,1,1,1,1,1
2.05,1,1,1,1,1,1,1
2.1,1,1,1,1,1,1,1
2.15,1,1,1,1,1,1,1
2.2,1,1,1,1,1,1,1
2.25,1,1,1,1,1,1,1
2.3,0.999996,1,1,1,1,1,1
2.35,0.999989,1,1,1,1,1,1
2.4,0.999988,1,1,1,1,1,1
2.45,0.999977,1,1,1,1,1,1
2.5,0.999967,1,1,1,1,1,1
2.55,0.999944,1,1,1,1,1,1
2.6,0.999919,1,1,1,1,1,1
2.65,0.999877,1,1,1,1,1,1
2.7,0.999816,1,1,1,1,1,1
2.75,0.999711,1,1,1,1,1,1
2.8,0.999605,1,1,1,1,1,1
2.85,0.999465,1,1,1,1,1,1
2.9,0.999247,1,1,1,1,1,1
2.95,0.998956,1,1,1,1,1,1
3,0.99855,1,1,1,1,1,1
3.05,0.998018,1,0.999999,1,1,1,1
3.1,0.997391,1,0.999998,1,0.999999,1,1
3.15,0.996542,0.999999,0.999994,1,0.999999,1,1
3.2,0.995466,0.999999,0.999991,1,0.999999,1,1
3.25,0.994169,0.999999,0.99998,1,0.999999,1,1
3.3,0.99252,0.999999,0.99996,1,0.999999,1,1
3.35,0.990466,0.999999,0.999919,0.999999,0.999999,1,0.999999
3.4,0.987939,0.999995,0.999867,0.999996,0.999999,1,0.999999
3.45,0.984946,0.999993,0.999787,0.999993,0.999998,0.999999,0.999999
3.5,0.981292,0.99999,0.999667,0.999988,0.999998,0.999999,0.999999
3.55,0.977053,0.999985,0.999477,0.999983,0.999997,0.999999,0.999997
3.6,0.972087,0.999976,0.99919,0.999979,0.999996,0.999999,0.999995
3.65,0.966242,0.999969,0.998775,0.999968,0.999991,0.999997,0.999992
3.7,0.959475,0.99995,0.998295,0.99994,0.999986,0.999996,0.999986
3.75,0.951816,0.999923,0.997658,0.999916,0.999973,0.999993,0.999981
3.8,0.942997,0.999886,0.996844,0.999887,0.999958,0.99999,0.999974
3.85,0.933023,0.999834,0.995741,0.999848,0.999943,0.999982,0.999966
3.9,0.921997,0.999776,0.994296,0.999781,0.999927,0.999969,0.999948
3.95,0.90978,0.999657,0.992554,0.999681,0.999897,0.999952,0.999928
4,0.896267,0.999527,0.990413,0.999511,0.99986,0.999925,0.999896
4.05,0.881466,0.999316,0.987791,0.999312,0.999816,0.999878,0.999868
4.1,0.865464,0.999039,0.984724,0.99909,0.999753,0.999822,0.999829
4.15,0.848152,0.998711,0.981049,0.998775,0.999694,0.999753,0.999756
4.2,0.829545,0.998298,0.976712,0.99836,0.99953,0.999644,0.99966
4.25,0.809816,0.997761,0.971574,0.997803,0.999367,0.99951,0.999517
4.3,0.788829,0.997012,0.965493,0.997071,0.99918,0.999324,0.999333
4.35,0.766856,0.996136,0.958714,0.996176,0.998966,0.999096,0.999103
4.4,0.743432,0.995036,0.951008,0.995004,0.998716,0.998788,0.998807
4.45,0.719251,0.993572,0.942358,0.99361,0.998076,0.998393,0.99842
4.5,0.694299,0.991832,0.932667,0.991823,0.99697,0.997864,0.997949
4.55,0.668253,0.989542,0.921885,0.989724,0.995991,0.997294,0.99728
4.6,0.642063,0.98687,0.910119,0.987199,0.994856,0.996517,0.996525
4.65,0.615054,0.983726,0.897304,0.984125,0.993535,0.995597,0.995561
4.7,0.587782,0.979973,0.883428,0.980396,0.990937,0.994497,0.994393
4.75,0.560184,0.975507,0.86843,0.976081,0.988637,0.993107,0.992948
4.8,0.532508,0.970383,0.852364,0.970975,0.985985,0.991451,0.991224
4.85,0.504748,0.964489,0.835388,0.965239,0.982978,0.989505,0.989206
4.9,0.477317,0.957805,0.817585,0.958525,0.979723,0.987185,0.986778
4.95,0.450245,0.949847,0.798981,0.950866,0.975894,0.984387,0.983973
5,0.423375,0.941045,0.778938,0.942047,0.971905,0.981136,0.980576
5.05,0.396956,0.931184,0.758599,0.932162,0.96765,0.977361,0.97682
5.1,0.371339,0.920039,0.737333,0.920947,0.963141,0.972995,0.972559
5.15,0.346465,0.90779,0.715195,0.908794,0.957196,0.968253,0.967591
5.2,0.322382,0.894374,0.69282,0.895226,0.951801,0.962865,0.962007
5.25,0.299156,0.879823,0.669776,0.880143,0.940385,0.956825,0.955717
5.3,0.27669,0.863847,0.646746,0.864015,0.932354,0.950012,0.948692
5.35,0.255017,0.84655,0.623106,0.84654,0.923813,0.942421,0.940841
5.4,0.234742,0.827648,0.59947,0.827692,0.912768,0.934198,0.93252
5.45,0.215047,0.807489,0.57542,0.807315,0.902222,0.925057,0.923213
5.5,0.196923,0.786152,0.551228,0.785975,0.891674,0.915019,0.91327
5.55,0.179362,0.763974,0.527417,0.763373,0.876006,0.904153,0.902191
5.6,0.163135,0.740112,0.503505,0.739473,0.86366,0.892525,0.890294
5.65,0.147686,0.71555,0.479627,0.714865,0.850934,0.880193,0.877561
5.7,0.133558,0.690144,0.456251,0.689401,0.833149,0.867028,0.863914
5.75,0.120166,0.663944,0.433087,0.663236,0.818701,0.852784,0.849554
5.8,0.107995,0.636929,0.409931,0.636081,0.801917,0.837888,0.834476
5.85,0.096642,0.609456,0.387509,0.608637,0.786439,0.822131,0.818843
5.9,0.086252,0.581287,0.365663,0.580648,0.765269,0.80547,0.802198
5.95,0.076419,0.553047,0.344256,0.552362,0.748464,0.788254,0.784899
6,0.067728,0.524635,0.323878,0.524031,0.722564,0.77048,0.767023
6.05,0.059794,0.496212,0.303711,0.495742,0.703755,0.751893,0.748568
6.1,0.052561,0.467927,0.28445,0.467404,0.684754,0.733114,0.729232
6.15,0.045923,0.439957,0.265865,0.439354,0.663734,0.713771,0.70927
6.2,0.04012,0.412123,0.247656,0.411791,0.645288,0.693843,0.689383
6.25,0.034824,0.385089,0.230555,0.38488,0.627071,0.673623,0.668675
6.3,0.030187,0.358285,0.214213,0.358515,0.609358,0.652866,0.647812
6.35,0.026107,0.332745,0.198756,0.33298,0.592365,0.631997,0.626834
6.4,0.022512,0.307749,0.183816,0.308007,0.567691,0.610967,0.605865
6.45,0.019324,0.28355,0.169891,0.283723,0.549692,0.589783,0.584315
6.5,0.01651,0.26042,0.156548,0.26076,0.532268,0.568813,0.56297
6.55,0.014014,0.238221,0.144001,0.238738,0.500221,0.547695,0.541938
6.6,0.011837,0.217552,0.132191,0.217884,0.480756,0.526446,0.520666
6.65,0.00996900000000001,0.197538,0.121297,0.198246,0.461627,0.505659,0.49976
6.7,0.00836800000000004,0.178918,0.111006,0.179738,0.437686,0.484595,0.478872
6.75,0.00697499999999995,0.161441,0.101449,0.162373,0.418944,0.463875,0.457982
6.8,0.00579700000000005,0.145137,0.092383,0.14616,0.400869,0.443395,0.437682
6.85,0.00481900000000002,0.130061,0.083906,0.131084,0.371111,0.423088,0.417397
6.9,0.00396099999999999,0.116168,0.076065,0.1168,0.352092,0.403248,0.397511
6.95,0.00320399999999998,0.103553,0.068786,0.103922,0.327469,0.384001,0.377931
7,0.00259399999999999,0.091888,0.062288,0.092094,0.308792,0.365111,0.359013
7.05,0.00207299999999999,0.080789,0.056135,0.081365,0.291038,0.346793,0.340551
7.1,0.00167099999999998,0.070794,0.050502,0.071414,0.274584,0.329037,0.322665
7.15,0.00132100000000002,0.061899,0.045388,0.062469,0.259041,0.311774,0.305242
7.2,0.00102199999999997,0.053922,0.040624,0.0545330000000001,0.244525,0.294945,0.288218
7.25,0.000789999999999957,0.046755,0.036347,0.0474329999999999,0.231146,0.278535,0.271622
7.3,0.000616999999999979,0.040305,0.032523,0.040974,0.214689,0.262864,0.255796
7.35,0.000495000000000023,0.0345569999999999,0.028904,0.0352710000000001,0.202302,0.247624,0.240554
7.4,0.000383000000000022,0.029492,0.025679,0.0301709999999999,0.190952,0.232778,0.225954
7.45,0.000288999999999984,0.025223,0.022681,0.025777,0.17968,0.218477,0.212025
7.5,0.000213000000000019,0.0214029999999999,0.019971,0.021797,0.163623,0.204969,0.198817
7.55,0.00017199999999995,0.018014,0.01752,0.0183950000000001,0.148227,0.191976,0.185994
7.6,0.000121999999999955,0.015108,0.015338,0.0153990000000001,0.137246,0.179633,0.173722
7.65,8.90000000000057e-05,0.012602,0.013388,0.012846,0.126951,0.167693,0.16216
7.7,5.90000000000312e-05,0.010412,0.0117080000000001,0.01064,0.11739,0.156484,0.151157
7.75,4.4000000000044e-05,0.00859299999999996,0.010159,0.00883400000000001,0.108338,0.145891,0.140735
7.8,2.99999999999745e-05,0.00706499999999999,0.00880199999999998,0.00725699999999996,0.100039,0.135663,0.130746
7.85,2.19999999999665e-05,0.00574200000000002,0.00764500000000001,0.00587899999999997,0.092441,0.126151,0.121393
7.9,1.39999999999585e-05,0.00466599999999995,0.00661299999999998,0.00477700000000003,0.085592,0.117036,0.112494
7.95,9.00000000003676e-06,0.00372499999999998,0.00566299999999997,0.00380999999999998,0.07934,0.108493,0.103977
8,5.00000000003276e-06,0.00297700000000001,0.00482800000000005,0.00301300000000004,0.073623,0.100575,0.096109
8.05,5.00000000003276e-06,0.00235200000000002,0.00414000000000003,0.00236000000000003,0.068364,0.092921,0.088707
8.1,5.00000000003276e-06,0.00186900000000001,0.00351800000000002,0.00181900000000002,0.058459,0.085622,0.081952
8.15,4.000000000004e-06,0.00148400000000004,0.00296600000000002,0.00139699999999998,0.053103,0.078968,0.075507
8.2,1.00000000002876e-06,0.00115699999999996,0.00250300000000003,0.00109999999999999,0.048177,0.0728,0.069457
8.25,1.00000000002876e-06,0.000882000000000049,0.002112,0.000862999999999947,0.043585,0.06685,0.063822
8.3,0,0.000677000000000039,0.00178199999999995,0.000658000000000047,0.03944,0.061333,0.058528
8.35,0,0.000530999999999948,0.00150300000000003,0.000492000000000048,0.035518,0.056308,0.053628
8.4,0,0.000406000000000017,0.00126800000000005,0.000368999999999953,0.032073,0.0515139999999999,0.048956
8.45,0,0.000299999999999967,0.00104800000000005,0.00027200000000005,0.028869,0.047075,0.044537
8.5,0,0.000218000000000051,0.000873000000000013,0.000207999999999986,0.026093,0.043053,0.040447
8.55,0,0.000157999999999991,0.000712999999999964,0.000144999999999951,0.023544,0.039308,0.03671
8.6,0,0.000116000000000005,0.000589999999999979,0.000112000000000001,0.021219,0.035738,0.033287
8.65,0,7.90000000000513e-05,0.000477999999999978,7.69999999999937e-05,0.019099,0.0324950000000001,0.030045
8.7,0,5.69999999999737e-05,0.000380999999999965,5.39999999999985e-05,0.017289,0.029545,0.027127
8.75,0,3.90000000000112e-05,0.000296999999999992,3.79999999999825e-05,0.015562,0.026706,0.0245339999999999
8.8,0,2.89999999999457e-05,0.000241000000000047,2.50000000000528e-05,0.014095,0.0241440000000001,0.0221170000000001
8.85,0,2.19999999999665e-05,0.000188999999999995,1.39999999999585e-05,0.012719,0.021783,0.0199240000000001
8.9,0,1.30000000000408e-05,0.000144000000000033,9.99999999995449e-06,0.0107350000000001,0.019615,0.017927
8.95,0,9.00000000003676e-06,0.000110999999999972,8.000000000008e-06,0.00948400000000005,0.017564,0.016066
9,0,6.99999999997925e-06,8.7999999999977e-05,4.000000000004e-06,0.00838399999999995,0.015823,0.014391
9.05,0,2.99999999997524e-06,7.00000000000145e-05,1.00000000002876e-06,0.00742600000000004,0.014196,0.012884
9.1,0,1.00000000002876e-06,5.10000000000232e-05,1.00000000002876e-06,0.00646100000000005,0.01274,0.011498
9.15,0,0,3.6000000000036e-05,1.00000000002876e-06,0.00560099999999997,0.0113760000000001,0.010256
9.2,0,0,2.59999999999705e-05,0,0.00490400000000002,0.010146,0.00911099999999998
9.25,0,0,1.89999999999912e-05,0,0.00428700000000004,0.00902000000000003,0.00809199999999999
9.3,0,0,1.30000000000408e-05,0,0.00375800000000004,0.00800800000000002,0.00716399999999995
9.35,0,0,9.99999999995449e-06,0,0.00329199999999996,0.00702899999999995,0.00633399999999995
9.4,0,0,6.99999999997925e-06,0,0.00286200000000003,0.00617100000000004,0.00555600000000001
9.45,0,0,5.99999999995049e-06,0,0.00249200000000005,0.00543400000000005,0.00486500000000001
9.5,0,0,4.000000000004e-06,0,0.00217500000000004,0.00481200000000004,0.00425500000000001
9.55,0,0,1.00000000002876e-06,0,0.00186500000000001,0.00421099999999996,0.00372799999999995
9.6,0,0,1.00000000002876e-06,0,0.00162399999999996,0.00370000000000004,0.00326400000000004
9.65,0,0,1.00000000002876e-06,0,0.00140300000000004,0.00325399999999998,0.00284200000000001
9.7,0,0,1.00000000002876e-06,0,0.00119100000000005,0.00283900000000004,0.00245399999999996
9.75,0,0,0,0,0.00101899999999999,0.00248599999999999,0.00214199999999998
9.8,0,0,0,0,0.000897000000000037,0.00219499999999995,0.00183999999999995
9.85,0,0,0,0,0.000784000000000007,0.00191399999999997,0.00160000000000005
9.9,0,0,0,0,0.00068199999999996,0.00165800000000005,0.00135600000000002
9.95,0,0,0,0,0.000596000000000041,0.00140899999999999,0.00115399999999999
10,0,0,0,0,0.000508999999999982,0.00122699999999998,0.00099400000000005
10.05,0,0,0,0,0.000426999999999955,0.00105900000000003,0.000843000000000038
10.1,0,0,0,0,0.000357999999999969,0.00092099999999995,0.000726000000000004
10.15,0,0,0,0,0.000309000000000004,0.000777000000000028,0.00062300000000004
10.2,0,0,0,0,0.00026499999999996,0.000654999999999961,0.000524999999999998
10.25,0,0,0,0,0.000224000000000002,0.000546999999999964,0.000454999999999983
10.3,0,0,0,0,0.000178000000000011,0.000457000000000041,0.000390000000000001
10.35,0,0,0,0,0.000145999999999979,0.000376000000000043,0.000337999999999949
10.4,0,0,0,0,0.000121999999999955,0.000322999999999962,0.000267000000000017
10.45,0,0,0,0,9.89999999999602e-05,0.000276000000000054,0.000217000000000023
10.5,0,0,0,0,7.9999999999969e-05,0.000225000000000031,0.000175000000000036
10.55,0,0,0,0,6.70000000000393e-05,0.000183000000000044,0.000147000000000008
10.6,0,0,0,0,4.8000000000048e-05,0.000148999999999955,0.000128000000000017
10.65,0,0,0,0,3.69999999999537e-05,0.000129000000000046,0.00011300000000003
10.7,0,0,0,0,2.8000000000028e-05,0.000105000000000022,9.5999999999985e-05
10.75,0,0,0,0,2.19999999999665e-05,8.30000000000553e-05,8.20000000000265e-05
10.8,0,0,0,0,1.6000000000016e-05,6.7999999999957e-05,6.7999999999957e-05
10.85,0,0,0,0,1.30000000000408e-05,5.2000000000052e-05,5.2000000000052e-05
10.9,0,0,0,0,9.00000000003676e-06,4.4000000000044e-05,4.19999999999865e-05
10.95,0,0,0,0,6.99999999997925e-06,3.29999999999497e-05,3.6000000000036e-05
11,0,0,0,0,5.99999999995049e-06,2.50000000000528e-05,2.99999999999745e-05
11.05,0,0,0,0,4.000000000004e-06,1.79999999999625e-05,2.59999999999705e-05
11.1,0,0,0,0,4.000000000004e-06,1.39999999999585e-05,2.29999999999952e-05
11.15,0,0,0,0,1.99999999994649e-06,9.00000000003676e-06,1.70000000000448e-05
11.2,0,0,0,0,1.00000000002876e-06,5.00000000003276e-06,9.99999999995449e-06
11.25,0,0,0,0,1.00000000002876e-06,4.000000000004e-06,5.00000000003276e-06
11.3,0,0,0,0,1.00000000002876e-06,2.99999999997524e-06,2.99999999997524e-06
11.35,0,0,0,0,1.00000000002876e-06,2.99999999997524e-06,1.00000000002876e-06
11.4,0,0,0,0,1.00000000002876e-06,1.99999999994649e-06,1.00000000002876e-06
11.45,0,0,0,0,1.00000000002876e-06,1.99999999994649e-06,1.00000000002876e-06
11.5,0,0,0,0,1.00000000002876e-06,1.99999999994649e-06,1.00000000002876e-06
11.55,0,0,0,0,1.00000000002876e-06,1.00000000002876e-06,1.00000000002876e-06
11.6,0,0,0,0,1.00000000002876e-06,1.00000000002876e-06,1.00000000002876e-06
11.65,0,0,0,0,0,0,1.00000000002876e-06
11.7,0,0,0,0,0,0,1.00000000002876e-06
11.75,0,0,0,0,0,0,1.00000000002876e-06
11.8,0,0,0,0,0,0,1.00000000002876e-06
11.85,0,0,0,0,0,0,1.00000000002876e-06
11.9,0,0,0,0,0,0,1.00000000002876e-06
11.95,0,0,0,0,0,0,1.00000000002876e-06
12,0,0,0,0,0,0,0
12.05,0,0,0,0,0,0,0
12.1,0,0,0,0,0,0,0
12.15,0,0,0,0,0,0,0
12.2,0,0,0,0,0,0,0
12.25,0,0,0,0,0,0,0
12.3,0,0,0,0,0,0,0
12.35,0,0,0,0,0,0,0
12.4,0,0,0,0,0,0,0
12.45,0,0,0,0,0,0,0
12.5,0,0,0,0,0,0,0
12.55,0,0,0,0,0,0,0
12.6,0,0,0,0,0,0,0
12.65,0,0,0,0,0,0,0
12.7,0,0,0,0,0,0,0
12.75,0,0,0,0,0,0,0
12.8,0,0,0,0,0,0,0
12.85,0,0,0,0,0,0,0
12.9,0,0,0,0,0,0,0
12.95,0,0,0,0,0,0,0
13,0,0,0,0,0,0,0

